Towards Objectively Benchmarking Social Intelligence for Language Agents at Action Level

Prominent large language models have exhibited human-level performance in many domains, even enabling the derived agents to simulate human and social interactions. While practical works have substantiated the practicability of grounding language agents in sandbox simulation or embodied simulators, current social intelligence benchmarks either stay at the language level or use subjective metrics. In pursuit of a more realistic and objective evaluation, we introduce the Social Tasks in Sandbox Simulation (STSS) benchmark, which assesses language agents \textbf{objectively} at the \textbf{action level} by scrutinizing the goal achievements within the multi-agent simulation. Additionally, we sample conversation scenarios to build a language-level benchmark to provide an economically prudent preliminary evaluation and align with prevailing benchmarks. To gauge the significance of agent architecture, we implement a target-driven planning (TDP) module as an adjunct to the existing agent. Our evaluative findings highlight that the STSS benchmark is challenging for state-of-the-art language agents. Furthermore, it effectively discriminates between distinct language agents, suggesting its usefulness as a benchmark for evaluating both language models and agent architectures.

==> backup.txt <==

% \subsubsection{Message Passing}
% Pass a message from agent A to agent B. The precise information is in agent A's mind. Agent A should talk to agent B with natural language, which may 1) break the precise information into separate sentences and 2) make the structured information into unstructured language of different styles. Agent B should extract the precise information from the whole conversation. Such information will go into the memory and possibly form an action.

% \textbf{Taxonomy of information}

% \begin{enumerate}
%     \item Factual Information. Information about events, facts, or data. This can include news, statistics, historical facts, or any information that can be objectively verified. 
%     \item Invitations. Sending invitations to the friends for a future activity.
%     \item Opinions and Preferences. Expressing personal viewpoints, beliefs, or preferences about various topics. This can cover politics, sports, food, and more.
%     \item Feelings and Emotions. Sharing one's emotions, moods, and reactions to events or situations. People often discuss their happiness, sadness, anger, or excitement.
%     \item Apologies and Acknowledgments. Expressing apologies for mistakes or misbehavior, or acknowledging gratitude and appreciation.
% \end{enumerate}

% \textbf{Elements of a message}: content, target, time(optional), location(optional).

% \textbf{Key points}: The conversation should be \emph{natural} and {cover all information}. There should be a mechanism to summarize the conversation and decide which part should go to the memory and which part should form an action.

% \subsection{Planning}
% Given a goal, the agent should be able to decompose the goal into multiple steps, an important part of which is sending messages to other agents.

% \subsection{Negotiation}
% The message may miss some element. For example, the location may be missing. The agent should negotiate with the other agents to decide the location and form a consensus.

% \begin{table}
%     \centering
%     % \scalebox{0.8}{
%     \begin{tabular}{ccccc} 
%     \hline
%     \multirow{2}{*}{Agent} & \multicolumn{2}{c}{SR} & \multicolumn{2}{c}{Goal Condition SR} \\ 
%     \cmidrule(r){2-3} \cmidrule(r){4-5}
%     & Macro & Micro & Macro & Micro \\
%     \hline
%     GPT-35 + GA & ? & ? & ?  & ?  \\ 
%     GPT-4 + GA & ? & ? & ?  & ? \\ 
%     LLAMA2 + GA & ? & ? & ?  & ?  \\ 
%     Baichuan2 + GA & ? & ? & ? & ? \\ 
%     \hline
%     GPT-35 + TDP & ? & ? & ?  & ? \\ 
%     GPT-4 + TDP & ? & ? & ?  & ? \\ 
%     LLAMA2 + TDP & ? & ? & ?  & ? \\ 
%     Baichuan2 + TDP & ? & ? & ?  & ? \\ 
%     \hline
%     \end{tabular}
%     % }
    
%     \caption{Overall performance across tasks of Language agents in the situational conversation.} 
%     \label{tab: Results_L2}
% \end{table}

\begin{table*}
    \centering

    % \begin{tabular}{|c|c|c|c|c|c|c|} 
    \begin{tabular}{ccccccc} 
    \hline
    Task Type & Time & Location & Target & Criteria & Metrics & \#Templates \\  
    \hline
    % Party & Specified & Definitive & \ding{55} & A,T,L & \#Participants & 2 \\ 
    % \hline
    % Public Activity & Specified & Specified & \ding{55} & A,T,L & \#Participants & 6 \\ 
    % \hline
    Public Activity & Specified & Specified & \ding{55} & A,T,L & \#Participants & 8 \\ 
    
    Appointment & Same & Same & \ding{51} & A,T,L & Goal achievement & 3 \\ 
    % \hline
    Inviting companions & Same & Specified & \ding{55} & A,T,L & \#Companions & 3 \\ 
    % \hline
    Online Activity & Specified & Unspecified & \ding{55} & A,T & \#Participants & 3 \\ 
    % \hline
    Asking for help & Unspecified & Specified & \ding{55} & A,L & Goal achievement & 3 \\ 
    \hline
    \end{tabular}
    
    \caption{\textcolor{blue}{Detailed features of social task types in our benchmark. \textbf{Specific} means the time or location is predetermined, \textbf{Same} suggests the agent must negotiate with others to fix the time or location, whereas \textbf{Unspecified} does not impose explicit restrictions on the time or location. 
    For criteria, \textbf{A} denotes action, \textbf{T} denotes time, and \textbf{L} denotes action. 
    } 
    } 
    
    \label{tab: BenchmarkDetails}
\end{table*}



% \begin{table*}
%     \centering
%     \scalebox{0.9}{
%     \begin{tabular}{ccccccccccc} 
%     \hline
%     \multirow{2}{*}{Agent} & \multicolumn{2}{c}{Event} & \multicolumn{2}{c}{Time} & \multicolumn{2}{c}{Location} & \multicolumn{2}{c}{SR} & \multicolumn{2}{c}{GCSR} \\ 
%     \cmidrule(r){2-3} \cmidrule(r){4-5} \cmidrule(r){6-7} \cmidrule(r){8-9} \cmidrule(r){10-11}
%     & Micro & Macro & Micro & Macro & Micro & Macro & Micro & Macro & Micro & Macro\\
%     \hline
%     GPT-35 + GA & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     GPT-4 + GA & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     LLAMA2 + GA & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     Baichuan2 + GA & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     \hline
%     GPT-35 + TDP & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     GPT-4 + TDP & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     LLAMA2 + TDP & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\  
%     Baichuan2 + TDP & ? & ? & ? & ? & ? & ? & ? & ? & ? & ? \\ 
%     \hline
%     \end{tabular}
%     }
    
%     \caption{Overall performance across tasks of Language agents in the situational conversation.} 
%     \label{tab: Results_L2}
% \end{table*}





% \subsection{Case study}


% \begin{table}
%     \centering
%     \scalebox{0.8}{
%     \begin{tabular}{|c|c|c|c|} 
%     \hline
%     Agent & Avg. Score & \#Relative Conv. & Conv. SR. \\  
%     \hline
%     GPT-35 + GA & ? & ? & ? \\ 
%     \hline
%     GPT-4 + GA & ? & ? & ? \\ 
%     \hline
%     GPT-35 + TDP & ? & ? & ? \\ 
%     \hline
%     GPT-4 + TDP & ? & ? & ? \\ 
%     \hline
%     \end{tabular}
%     }
    
%     \caption{Overall performance across tasks of Language agents in the simulation.} 

%     \label{tab: Results_L1}
% \end{table}



% \begin{table*}
%     \centering
%     % \scalebox{0.8}{
%     \begin{tabular}{cccccccccc} 
%     \hline
%     \multirow{3}{*}{Agent} & \multicolumn{4}{c}{Conversation Score} & \multicolumn{4}{c}{Summary Score} & \multirow{3}{*}{\#Avg. rounds} \\ 
%     \cline{2-9}
%     & \multicolumn{2}{c}{Strict} & \multicolumn{2}{c}{Goal Condition} & \multicolumn{2}{c}{Strict} & \multicolumn{2}{c}{Goal Condition} & \\
%     \cline{2-9}
%     & Macro & Micro & Macro & Micro & Macro & Micro & Macro & Micro & \\
%     \hline
%     GPT-35 + GA & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 

%     GPT-4 + GA & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 
%     LLAMA2 + GA & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 

%     ? + GA & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 
%     \hline
%     GPT-35 + TDP & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 

%     GPT-4 + TDP & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 
    
%     LLAMA2 + TDP & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 

%     ? + TDP & ? & ? & ?  & ? & ? & ? & ? & ? & ? \\ 
%     \hline
%     \end{tabular}
%     % }
    
%     \caption{Overall performance across tasks of Language agents in the situational conversation.} 

%     \label{tab: Results_L2}


